UCNN: Exploiting Computational Reuse in Deep Neural Networks via Weight Repetition

Convolutional Neural Networks (CNNs) have begun to permeate all corners of electronic society (from voice recognition to scene generation) due to their high accuracy and machine efficiency per operation. At their core, CNN computations are made up of multi-dimensional dot products between weight and input vectors. This paper studies how weight repetition ---when the same weight occurs multiple times in or across weight vectors--- can be exploited to save energy and improve performance during CNN inference. This generalizes a popular line of work to improve efficiency from CNN weight sparsity, as reducing computation due to repeated zero weights is a special case of reducing computation due to repeated weights. To exploit weight repetition, this paper proposes a new CNN accelerator called the Unique Weight CNN Accelerator (UCNN). UCNN uses weight repetition to reuse CNN sub-computations (e.g., dot products) and to reduce CNN model size when stored in off-chip DRAM ---both of which save energy. UCNN further improves performance by exploiting sparsity in weights. We evaluate UCNN with an accelerator-level cycle and energy model and with an RTL implementation of the UCNN processing element. On three contemporary CNNs, UCNN improves throughput-normalized energy consumption by 1.2x - 4x, relative to a similarly provisioned baseline accelerator that uses Eyeriss-style sparsity optimizations. At the same time, the UCNN processing element adds only 17-24% area overhead relative to the same baseline.

==> overhead_source.txt <==
Load imbalances and overheads:

1. Non-uniform distribution of weights

    1) Impact on input broadcasting
    
    In our design, every PE works on the same input but different filters. 
    We have only 1 read port in global input memory(L2) for broadcasting input to all PEs. To minimize the number of broadcasts, we only broadcast the next input tile when all PEs finishes the computation of the previous input tile. However, how fast a PE can finish one input tile is related to the weight repetition pattern of the filter that this PE currently works on. 

    Therefore, our solution is: even some PEs finish one filter tile fast, we don't give them the next filter tile. Instead, we make them wait until all PEs finish. That minimizes the number of broadcasts but sacrifices the workforce of these PEs.


2. Insufficient exploitation of sparsity

    In the case of kt0=1, we do not save jump table entry which corresponding to zero weight value, therefore we automatically avoid all computation involving zero weight values.

    However, in the case of kt0=2, since we process two filter tiles at a time, we can only skip the input when both filters multiply this input by zero. If one of the filter possesses non-zero value at this input address, we need to spend cycles access this input and do one calculation(instead of two). Therefore we lost throughput by half.


3. Bubbles in pipeline:
    
    We store the unique weights of one filter in a fixed order in local memory(L0) until all computation related to this filter is finished. When we go though all sub-clusters under one cluster(when we generate the jump table, we guarantee that the weight values corresponding to sub-clusters are in the same order), it is possible that the sub-clusters will not cover all the unique weights. In this case, we need to skip a couple of weight values in L0 in order to get to the corresponding weight value.

    In our jump table, we have 2bits for this jump distance. Any jump equals or shorter than 3 is easily achievable.. For jump distance greater than 3, we simply insert a dummy entry, so every time this dummy entry is referred, three unique values are skipped in local memory(L0) and a bubble is added to the pipeline. 

    In our design, since R=S=3 and Ct=32 is the prevalent case, this jump table design only introduces ~2-3% bubbles in the pipeline. However, for 1x1xCxK layers, we let Ct = min(C, 256), therefore for those filters with small C values, more bubbles appear in the pipeline.


4. Overhead(load enough values in order to start the computation): 
    
    (L0-input misses)
    In our scheme, the inputs is accessed randomly according to the addresses given by jump table. Therefore other than other accelerators in which the inputs is accessed sequentially within each input tile, we need to bring in one entire input tile in the worst case to begin accessing inputs and doing computation. However, this happens only at the very beginning if we have extra space for input buffering.

    (L0-jump table misses)
    If we have number of banks equal to number of PEs, we can have every bank stores filters for each PE and provision the PE with those filters. Also, since we have double-buffering for jump table, L0-jump table misses is negligible since the PE will start access the inputs as soon as the first jump table entry arrives L0.

    However, if we have number of banks less than the number of PEs, say 1, then we need to broadcast filters. That will cause significantly amount of overhead because the global jump table memory is supposed to feed many PEs with different filters


==> pre-ISCA_schedule.txt <==
--------------------------------------------------------------------------------
Major tasks

    (0) Paper write-up
        Chris will own until we get to the final weeks
    ----------------------------
    (1) Quantization + re-training pipeline
        Input: DNN, quantization strategy
        Output: DNN'

        - Resnet and Alexnet (we should compare to Alexnet if weight repetition looks qualitatively different to give more insight)
        - Test end-to-end on CIFAR to get things going
        - Take Resnet weights from online 
        - Train Resnet from scratch (15 GB then full) if we have time (then we know exactly how training was done / re-training will probably give better results)
    ----------------------------
    (2) Scheduler
        Input: Quantized DNN'
        Output: Contents of PE/global buffer indirection tables for RSC

        - Jiyong says our current solution is as good as its going to get.  Need to check on this when we get new quantization results
        - SoL model: given real outputs from quantization flow + real schedule, calculate SoL perf.
        SoL variants:
            - given _per-PE indirections_ calculate SoL in energy (buffer reads, multiplies, adds)
              same as above, add CCR/FCR
            - ... some way to model the perf?
    ----------------------------
    (3) Cycle-level whole-chip simulator in python
        Input:  DNN layer (shape, weights, activations, indirections)
        Output: chip energy/performance, functional correctness check
        ** weights/activations come from (1) Quantization flow
        ** indirections come from (2) Scheduler

        Assume L2, (L1, L0)^(num PE)
        Assume L2 fits entire layer (don't want to deal with memory wall + this is reasonable for resnet)
        Assume L2 / NoC has infinite bandwidth to start
        Move to reasonably-parameterized banked L2 -- for reasonable parameters does it cover our PE bandwidth needs?
        Move to Cambricon-X's fat tree NoC -- "" analysis as we had with L2
        Low-level model of PE
    ----------------------------
    (4) Verilog for RSC PE
        Input:  Weights, indirections, activations for a PE
        Output: Area, dynamic+static energy, cycles / tile
        ** check cycles/tile with cycle-level sim

        - Using 28 nm standard cells (Naresh's library or Sarita's box's libs)
        - Fake RAMs (synthesize RF with hierarchical synthesis, subtract area, replace with CACTI estimates)

        What to implement:
            - Plain version (un-optimized, no weight sharing): gives baseline Cambricon-X-like accelerator
            - Optimizations:
                - Mul factoring (vanilla RSC) 
                    Definitely implement
                - Optimizations to jump table representation
                    ???
                - Input activation vectorization (batches, spatial vectorization)
                    Definitely implement (batches first, then spatial)
                - Input compressed compute ("decoupled engines to look-ahead and skip zero activations)
                    Model in cycle level sim first
                - Double pumped input buffer/bit serial multipliers
                    Model in cycle level sim first
                - Convolutional/Filter compute reuse 
                    Model in cycle level sim first + look at quantization data

--------------------------------------------------------------------------------
Schedule (Rohit, Kartik, Jiyong)         

10/9    Quantization+Scheduler           
10/16   Verilog[Factoring]               
10/23   Verilog[opts] + Cycle level sim     [course correct based on quantization/scheduler results]  
10/30   Verilog[opts] + Cycle level sim     [course correct based on quantization/scheduler results]
11/6    Evaluation + Writing             
11/13   Evaluation + Writing             
11/20   We better be done

** Chris will be working on write-up throughout

--------------------------------------------------------------------------------
Sparsity meeting agendas

10/9    Everyone read Cambricon-X, finalize RSC PE architecture+dataflow.  In particular: will our L2 have enough bandwidth?  More discussion on spatial vectorization.
10/16   Chris out of town until late Wednesday, meet later in week for status update               
10/23   TBD
10/30   TBD
11/6    TBD          
11/13   Paper insanity ...             
11/20   Paper insanity ...

--------------------------------------------------------------------------------
Important other dates

10/25   Buffet reviews back     (all hell may break loose)
11/15   NSF CNF small deadline 

